Convection and rotation boosted prescription of magnetic braking: application to the formation of extremely low-mass white dwarfs

Extremely low-mass white dwarfs (ELM WDs) are the result of binary evolution in which a low-mass donor star is stripped by its companion leaving behind a helium-core white dwarf. We explore the formation of ELM WDs in binary systems considering the Convection And Rotation Boosted magnetic braking treatment. Our evolutionary sequences were calculated using the MESA code, with initial masses of 1.0 and 1.2 Msun (donor), and 1.4 (accretor), compatible with low mass X-ray binaries (LMXB) systems. We obtain ELM models in the range 0.15 to 0.27 Msun from a broad range of initial orbital periods, 1 to 25 d. The bifurcation period, where the initial period is equal to the final period, ranges from 20 to 25 days. In addition to LMXBs, we show that ultra-compact X-ray binaries (UCXB) and wide-orbit binary millisecond pulsars can also be formed. The relation between mass and orbital period obtained is compatible with the observational data from He white dwarf companions to pulsars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
